Mutation Analysis for Cyber-Physical Systems: Scalable Solutions and Results in the Space Domain

On-board embedded software developed for spaceflight systems (space software) must adhere to stringent software quality assurance procedures. For example, verification and validation activities are typically performed and assessed by third party organizations. To further minimize the risk of human mistakes, space agencies, such as the European Space Agency (ESA), are looking for automated solutions for the assessment of software testing activities, which play a crucial role in this context. Over the years, mutation analysis has shown to be a promising solution for the automated assessment of test suites; it consists of measuring the quality of a test suite in terms of the percentage of injected faults leading to a test failure. A number of optimization techniques, addressing scalability and accuracy problems, have been proposed to facilitate the industrial adoption of mutation analysis. However, to date, two major problems prevent space agencies from enforcing mutation analysis in space software development. In this paper, we enhance mutation analysis optimization techniques to enable their applicability to embedded software and propose a pipeline that successfully integrates them to address scalability and accuracy issues in this context, as described above. Further, we report on the largest study involving embedded software systems in the mutation analysis literature. Our research is part of a research project funded by ESA ESTEC involving private companies (GomSpace Luxembourg and LuxSpace) in the space sector. These industry partners provided the case studies reported in this paper; they include an on-board software system managing a microsatellite currently on-orbit, a set of libraries used in deployed cubesats, and a mathematical library certified by ESA.

==> data/mutationScores/MS_1000_csp.csv <==
rate;iteration;total;killed;timeout;live;ms
1000;1;1000;664;60;336;66.40
1000;2;1000;659;52;341;65.90
1000;3;1000;667;50;333;66.70
1000;4;1000;646;56;354;64.60
1000;5;1000;677;56;323;67.70
1000;6;1000;654;57;346;65.40
1000;7;1000;651;57;349;65.10
1000;8;1000;667;60;333;66.70
1000;9;1000;655;49;345;65.50
1000;10;1000;644;50;356;64.40
1000;11;1000;668;58;332;66.80
1000;12;1000;650;55;350;65.00
1000;13;1000;667;57;333;66.70
1000;14;1000;661;57;339;66.10
1000;15;1000;677;52;323;67.70
1000;16;1000;648;49;352;64.80
1000;17;1000;657;46;343;65.70
1000;18;1000;678;56;322;67.80
1000;19;1000;656;59;344;65.60
1000;20;1000;667;52;333;66.70
1000;21;1000;670;63;330;67.00
1000;22;1000;640;42;360;64.00
1000;23;1000;666;61;334;66.60
1000;24;1000;656;54;344;65.60
1000;25;1000;646;53;354;64.60
1000;26;1000;664;51;336;66.40
1000;27;1000;661;63;339;66.10
1000;28;1000;641;48;359;64.10
1000;29;1000;641;56;359;64.10
1000;30;1000;653;55;347;65.30
1000;31;1000;632;53;368;63.20
1000;32;1000;672;64;328;67.20
1000;33;1000;660;60;340;66.00
1000;34;1000;656;64;344;65.60
1000;35;1000;663;54;337;66.30
1000;36;1000;650;48;350;65.00
1000;37;1000;662;64;338;66.20
1000;38;1000;667;61;333;66.70
1000;39;1000;666;54;334;66.60
1000;40;1000;666;56;334;66.60
1000;41;1000;670;52;330;67.00
1000;42;1000;663;59;337;66.30
1000;43;1000;658;54;342;65.80
1000;44;1000;657;42;343;65.70
1000;45;1000;670;54;330;67.00
1000;46;1000;635;53;365;63.50
1000;47;1000;649;48;351;64.90
1000;48;1000;662;46;338;66.20
1000;49;1000;657;57;343;65.70
1000;50;1000;659;59;341;65.90
1000;51;1000;642;63;358;64.20
1000;52;1000;655;46;345;65.50
1000;53;1000;667;57;333;66.70
1000;54;1000;665;48;335;66.50
1000;55;1000;635;38;365;63.50
1000;56;1000;681;47;319;68.10
1000;57;1000;669;63;331;66.90
1000;58;1000;668;56;332;66.80
1000;59;1000;677;44;323;67.70
1000;60;1000;654;45;346;65.40
1000;61;1000;643;55;357;64.30
1000;62;1000;658;47;342;65.80
1000;63;1000;632;41;368;63.20
1000;64;1000;645;52;355;64.50
1000;65;1000;641;47;359;64.10
1000;66;1000;654;50;346;65.40
1000;67;1000;627;45;373;62.70
1000;68;1000;673;49;327;67.30
1000;69;1000;656;49;344;65.60
1000;70;1000;664;54;336;66.40
1000;71;1000;654;52;346;65.40
1000;72;1000;644;60;356;64.40
1000;73;1000;662;55;338;66.20
1000;74;1000;653;54;347;65.30
1000;75;1000;673;47;327;67.30
1000;76;1000;665;47;335;66.50
1000;77;1000;643;63;357;64.30
1000;78;1000;654;53;346;65.40
1000;79;1000;652;49;348;65.20
1000;80;1000;659;52;341;65.90
1000;81;1000;661;63;339;66.10
1000;82;1000;689;57;311;68.90
1000;83;1000;666;57;334;66.60
1000;84;1000;666;62;334;66.60
1000;85;1000;644;50;356;64.40
1000;86;1000;646;46;354;64.60
1000;87;1000;654;50;346;65.40
1000;88;1000;669;61;331;66.90
1000;89;1000;655;51;345;65.50
1000;90;1000;680;49;320;68.00
1000;91;1000;675;46;325;67.50
1000;92;1000;672;51;328;67.20
1000;93;1000;669;59;331;66.90
1000;94;1000;649;51;351;64.90
1000;95;1000;665;58;335;66.50
1000;96;1000;652;51;348;65.20
1000;97;1000;667;60;333;66.70
1000;98;1000;681;59;319;68.10
1000;99;1000;673;53;327;67.30
1000;100;1000;659;57;341;65.90


==> data/mutationScores/MS_1000_esail.csv <==
rate;iteration;total;killed;timeout;live;ms
1000;1;1000;633;164;367;63.30
1000;2;1000;658;154;342;65.80
1000;3;1000;651;173;349;65.10
1000;4;1000;642;159;358;64.20
1000;5;1000;669;155;331;66.90
1000;6;1000;648;144;352;64.80
1000;7;1000;631;160;369;63.10
1000;8;1000;622;153;378;62.20
1000;9;1000;642;159;358;64.20
1000;10;1000;660;167;340;66.00
1000;11;1000;666;171;334;66.60
1000;12;1000;680;153;320;68.00
1000;13;1000;656;185;344;65.60
1000;14;1000;656;158;344;65.60
1000;15;1000;698;182;302;69.80
1000;16;1000;657;167;343;65.70
1000;17;1000;674;171;326;67.40
1000;18;1000;631;148;369;63.10
1000;19;1000;641;151;359;64.10
1000;20;1000;650;160;350;65.00
1000;21;1000;637;159;363;63.70
1000;22;1000;639;156;361;63.90
1000;23;1000;637;163;363;63.70
1000;24;1000;644;155;356;64.40
1000;25;1000;664;175;336;66.40
1000;26;1000;640;146;360;64.00
1000;27;1000;640;140;360;64.00
1000;28;1000;664;162;336;66.40
1000;29;1000;661;158;339;66.10
1000;30;1000;668;157;332;66.80
1000;31;1000;645;166;355;64.50
1000;32;1000;664;157;336;66.40
1000;33;1000;643;148;357;64.30
1000;34;1000;663;147;337;66.30
1000;35;1000;639;153;361;63.90
1000;36;1000;646;161;354;64.60
1000;37;1000;675;156;325;67.50
1000;38;1000;658;158;342;65.80
1000;39;1000;634;146;366;63.40
1000;40;1000;660;163;340;66.00
1000;41;1000;648;170;352;64.80
1000;42;1000;652;178;348;65.20
1000;43;1000;644;163;356;64.40
1000;44;1000;654;158;346;65.40
1000;45;1000;640;153;360;64.00
1000;46;1000;645;147;355;64.50
1000;47;1000;650;149;350;65.00
1000;48;1000;637;149;363;63.70
1000;49;1000;628;158;372;62.80
1000;50;1000;657;149;343;65.70
1000;51;1000;641;169;359;64.10
1000;52;1000;667;160;333;66.70
1000;53;1000;669;163;331;66.90
1000;54;1000;637;154;363;63.70
1000;55;1000;651;154;349;65.10
1000;56;1000;650;183;350;65.00
1000;57;1000;624;146;376;62.40
1000;58;1000;661;163;339;66.10
1000;59;1000;658;144;342;65.80
1000;60;1000;659;160;341;65.90
1000;61;1000;647;144;353;64.70
1000;62;1000;649;154;351;64.90
1000;63;1000;660;152;340;66.00
1000;64;1000;659;155;341;65.90
1000;65;1000;624;148;376;62.40
1000;66;1000;645;154;355;64.50
1000;67;1000;643;163;357;64.30
1000;68;1000;662;151;338;66.20
1000;69;1000;660;176;340;66.00
1000;70;1000;661;163;339;66.10
1000;71;1000;670;156;330;67.00
1000;72;1000;669;158;331;66.90
1000;73;1000;654;169;346;65.40
1000;74;1000;672;173;328;67.20
1000;75;1000;676;158;324;67.60
1000;76;1000;662;176;338;66.20
1000;77;1000;661;167;339;66.10
1000;78;1000;661;168;339;66.10
1000;79;1000;647;152;353;64.70
1000;80;1000;659;169;341;65.90
1000;81;1000;676;154;324;67.60
1000;82;1000;644;155;356;64.40
1000;83;1000;636;157;364;63.60
1000;84;1000;642;145;358;64.20
1000;85;1000;658;171;342;65.80
1000;86;1000;638;151;362;63.80
1000;87;1000;674;155;326;67.40
1000;88;1000;635;162;365;63.50
1000;89;1000;651;153;349;65.10
1000;90;1000;646;156;354;64.60
1000;91;1000;663;163;337;66.30
1000;92;1000;648;150;352;64.80
1000;93;1000;639;163;361;63.90
1000;94;1000;656;169;344;65.60
1000;95;1000;656;151;344;65.60
1000;96;1000;617;144;383;61.70
1000;97;1000;644;150;356;64.40
1000;98;1000;651;162;349;65.10
1000;99;1000;657;164;343;65.70
1000;100;1000;648;145;352;64.80


==> data/mutationScores/MS_1000_libutil.csv <==
rate;iteration;total;killed;timeout;live;ms
1000;1;1000;722;35;278;72.20
1000;2;1000;702;33;298;70.20
1000;3;1000;716;36;284;71.60
1000;4;1000;722;30;278;72.20
1000;5;1000;704;43;296;70.40
1000;6;1000;684;30;316;68.40
1000;7;1000;733;37;267;73.30
1000;8;1000;707;31;293;70.70
1000;9;1000;723;42;277;72.30
1000;10;1000;689;30;311;68.90
1000;11;1000;707;35;293;70.70
1000;12;1000;702;39;298;70.20
1000;13;1000;697;36;303;69.70
1000;14;1000;727;44;273;72.70
1000;15;1000;713;48;287;71.30
1000;16;1000;701;30;299;70.10
1000;17;1000;706;46;294;70.60
1000;18;1000;706;34;294;70.60
1000;19;1000;722;33;278;72.20
1000;20;1000;703;33;297;70.30
1000;21;1000;700;34;300;70.00
1000;22;1000;711;45;289;71.10
1000;23;1000;717;36;283;71.70
1000;24;1000;715;29;285;71.50
1000;25;1000;734;39;266;73.40
1000;26;1000;717;45;283;71.70
1000;27;1000;690;36;310;69.00
1000;28;1000;697;41;303;69.70
1000;29;1000;713;37;287;71.30
1000;30;1000;702;43;298;70.20
1000;31;1000;696;23;304;69.60
1000;32;1000;702;39;298;70.20
1000;33;1000;697;34;303;69.70
1000;34;1000;714;28;286;71.40
1000;35;1000;696;39;304;69.60
1000;36;1000;714;45;286;71.40
1000;37;1000;723;28;277;72.30
1000;38;1000;699;43;301;69.90
1000;39;1000;731;40;269;73.10
1000;40;1000;703;54;297;70.30
1000;41;1000;707;37;293;70.70
1000;42;1000;715;42;285;71.50
1000;43;1000;718;40;282;71.80
1000;44;1000;701;36;299;70.10
1000;45;1000;701;40;299;70.10
1000;46;1000;692;52;308;69.20
1000;47;1000;722;42;278;72.20
1000;48;1000;716;47;284;71.60
1000;49;1000;744;32;256;74.40
1000;50;1000;704;42;296;70.40
1000;51;1000;708;32;292;70.80
1000;52;1000;716;50;284;71.60
1000;53;1000;718;44;282;71.80
1000;54;1000;726;35;274;72.60
1000;55;1000;696;44;304;69.60
1000;56;1000;700;34;300;70.00
1000;57;1000;702;33;298;70.20
1000;58;1000;723;45;277;72.30
1000;59;1000;709;38;291;70.90
1000;60;1000;696;34;304;69.60
1000;61;1000;713;35;287;71.30
1000;62;1000;713;34;287;71.30
1000;63;1000;726;43;274;72.60
1000;64;1000;706;42;294;70.60
1000;65;1000;730;35;270;73.00
1000;66;1000;714;42;286;71.40
1000;67;1000;709;38;291;70.90
1000;68;1000;705;35;295;70.50
1000;69;1000;725;35;275;72.50
1000;70;1000;704;36;296;70.40
1000;71;1000;736;41;264;73.60
1000;72;1000;745;38;255;74.50
1000;73;1000;692;49;308;69.20
1000;74;1000;721;44;279;72.10
1000;75;1000;713;39;287;71.30
1000;76;1000;712;44;288;71.20
1000;77;1000;708;37;292;70.80
1000;78;1000;718;28;282;71.80
1000;79;1000;691;23;309;69.10
1000;80;1000;723;41;277;72.30
1000;81;1000;724;40;276;72.40
1000;82;1000;706;42;294;70.60
1000;83;1000;722;32;278;72.20
1000;84;1000;720;33;280;72.00
1000;85;1000;717;37;283;71.70
1000;86;1000;692;33;308;69.20
1000;87;1000;728;37;272;72.80
1000;88;1000;703;44;297;70.30
1000;89;1000;717;46;283;71.70
1000;90;1000;700;42;300;70.00
1000;91;1000;703;36;297;70.30
1000;92;1000;710;27;290;71.00
1000;93;1000;709;43;291;70.90
1000;94;1000;721;41;279;72.10
1000;95;1000;734;38;266;73.40
1000;96;1000;701;40;299;70.10
1000;97;1000;734;43;266;73.40
1000;98;1000;704;46;296;70.40
1000;99;1000;692;33;308;69.20
1000;100;1000;727;41;273;72.70


==> data/mutationScores/MS_1000_mlfs.csv <==
rate;iteration;total;killed;timeout;live;ms
1000;1;1000;827;14;173;82.70
1000;2;1000;819;10;181;81.90
1000;3;1000;822;4;178;82.20
1000;4;1000;826;8;174;82.60
1000;5;1000;817;6;183;81.70
1000;6;1000;826;11;174;82.60
1000;7;1000;810;15;190;81.00
1000;8;1000;813;14;187;81.30
1000;9;1000;823;8;177;82.30
1000;10;1000;834;9;166;83.40
1000;11;1000;810;12;190;81.00
1000;12;1000;825;11;175;82.50
1000;13;1000;808;10;192;80.80
1000;14;1000;816;10;184;81.60
1000;15;1000;805;5;195;80.50
1000;16;1000;817;12;183;81.70
1000;17;1000;825;16;175;82.50
1000;18;1000;823;6;177;82.30
1000;19;1000;825;11;175;82.50
1000;20;1000;808;11;192;80.80
1000;21;1000;830;9;170;83.00
1000;22;1000;816;10;184;81.60
1000;23;1000;833;11;167;83.30
1000;24;1000;808;16;192;80.80
1000;25;1000;826;11;174;82.60
1000;26;1000;827;9;173;82.70
1000;27;1000;807;6;193;80.70
1000;28;1000;841;10;159;84.10
1000;29;1000;821;13;179;82.10
1000;30;1000;818;13;182;81.80
1000;31;1000;809;7;191;80.90
1000;32;1000;815;8;185;81.50
1000;33;1000;828;8;172;82.80
1000;34;1000;826;8;174;82.60
1000;35;1000;811;9;189;81.10
1000;36;1000;828;13;172;82.80
1000;37;1000;809;11;191;80.90
1000;38;1000;800;11;200;80.00
1000;39;1000;809;9;191;80.90
1000;40;1000;828;12;172;82.80
1000;41;1000;815;9;185;81.50
1000;42;1000;830;10;170;83.00
1000;43;1000;832;6;168;83.20
1000;44;1000;821;13;179;82.10
1000;45;1000;817;14;183;81.70
1000;46;1000;798;14;202;79.80
1000;47;1000;840;6;160;84.00
1000;48;1000;812;9;188;81.20
1000;49;1000;804;15;196;80.40
1000;50;1000;826;6;174;82.60
1000;51;1000;808;7;192;80.80
1000;52;1000;829;14;171;82.90
1000;53;1000;805;12;195;80.50
1000;54;1000;809;10;191;80.90
1000;55;1000;828;10;172;82.80
1000;56;1000;843;9;157;84.30
1000;57;1000;796;11;204;79.60
1000;58;1000;829;9;171;82.90
1000;59;1000;825;7;175;82.50
1000;60;1000;831;4;169;83.10
1000;61;1000;817;9;183;81.70
1000;62;1000;819;12;181;81.90
1000;63;1000;835;9;165;83.50
1000;64;1000;822;16;178;82.20
1000;65;1000;807;7;193;80.70
1000;66;1000;813;12;187;81.30
1000;67;1000;810;8;190;81.00
1000;68;1000;796;13;204;79.60
1000;69;1000;842;10;158;84.20
1000;70;1000;848;15;152;84.80
1000;71;1000;827;7;173;82.70
1000;72;1000;828;9;172;82.80
1000;73;1000;803;9;197;80.30
1000;74;1000;831;4;169;83.10
1000;75;1000;799;12;201;79.90
1000;76;1000;813;12;187;81.30
1000;77;1000;810;14;190;81.00
1000;78;1000;822;7;178;82.20
1000;79;1000;831;10;169;83.10
1000;80;1000;785;8;215;78.50
1000;81;1000;809;12;191;80.90
1000;82;1000;809;10;191;80.90
1000;83;1000;821;11;179;82.10
1000;84;1000;808;11;192;80.80
1000;85;1000;807;9;193;80.70
1000;86;1000;807;12;193;80.70
1000;87;1000;805;8;195;80.50
1000;88;1000;802;10;198;80.20
1000;89;1000;828;15;172;82.80
1000;90;1000;813;12;187;81.30
1000;91;1000;823;20;177;82.30
1000;92;1000;805;14;195;80.50
1000;93;1000;830;11;170;83.00
1000;94;1000;834;9;166;83.40
1000;95;1000;825;15;175;82.50
1000;96;1000;818;11;182;81.80
1000;97;1000;813;11;187;81.30
1000;98;1000;825;7;175;82.50
1000;99;1000;815;10;185;81.50
1000;100;1000;814;15;186;81.40


==> data/mutationScores/MS_1000_param.csv <==
rate;iteration;total;killed;timeout;live;ms
1000;1;1000;719;11;281;71.90
1000;2;1000;703;20;297;70.30
1000;3;1000;706;12;294;70.60
1000;4;1000;707;15;293;70.70
1000;5;1000;703;18;297;70.30
1000;6;1000;692;12;308;69.20
1000;7;1000;699;10;301;69.90
1000;8;1000;681;14;319;68.10
1000;9;1000;699;14;301;69.90
1000;10;1000;713;14;287;71.30
1000;11;1000;700;8;300;70.00
1000;12;1000;680;10;320;68.00
1000;13;1000;701;14;299;70.10
1000;14;1000;711;20;289;71.10
1000;15;1000;670;12;330;67.00
1000;16;1000;692;13;308;69.20
1000;17;1000;695;16;305;69.50
1000;18;1000;691;16;309;69.10
1000;19;1000;673;10;327;67.30
1000;20;1000;699;17;301;69.90
1000;21;1000;682;7;318;68.20
1000;22;1000;698;13;302;69.80
1000;23;1000;717;9;283;71.70
1000;24;1000;711;11;289;71.10
1000;25;1000;687;12;313;68.70
1000;26;1000;668;13;332;66.80
1000;27;1000;687;16;313;68.70
1000;28;1000;664;12;336;66.40
1000;29;1000;712;14;288;71.20
1000;30;1000;678;15;322;67.80
1000;31;1000;685;13;315;68.50
1000;32;1000;712;17;288;71.20
1000;33;1000;693;10;307;69.30
1000;34;1000;712;14;288;71.20
1000;35;1000;689;9;311;68.90
1000;36;1000;685;18;315;68.50
1000;37;1000;702;15;298;70.20
1000;38;1000;678;15;322;67.80
1000;39;1000;669;15;331;66.90
1000;40;1000;685;8;315;68.50
1000;41;1000;717;17;283;71.70
1000;42;1000;688;13;312;68.80
1000;43;1000;683;15;317;68.30
1000;44;1000;677;15;323;67.70
1000;45;1000;682;12;318;68.20
1000;46;1000;691;17;309;69.10
1000;47;1000;705;16;295;70.50
1000;48;1000;679;15;321;67.90
1000;49;1000;714;13;286;71.40
1000;50;1000;680;16;320;68.00
1000;51;1000;678;16;322;67.80
1000;52;1000;700;15;300;70.00
1000;53;1000;671;13;329;67.10
1000;54;1000;681;11;319;68.10
1000;55;1000;702;17;298;70.20
1000;56;1000;684;7;316;68.40
1000;57;1000;683;18;317;68.30
1000;58;1000;681;14;319;68.10
1000;59;1000;684;14;316;68.40
1000;60;1000;710;19;290;71.00
1000;61;1000;700;13;300;70.00
1000;62;1000;712;14;288;71.20
1000;63;1000;676;15;324;67.60
1000;64;1000;682;13;318;68.20
1000;65;1000;687;8;313;68.70
1000;66;1000;685;14;315;68.50
1000;67;1000;702;11;298;70.20
1000;68;1000;690;13;310;69.00
1000;69;1000;685;10;315;68.50
1000;70;1000;672;12;328;67.20
1000;71;1000;686;15;314;68.60
1000;72;1000;703;14;297;70.30
1000;73;1000;669;8;331;66.90
1000;74;1000;676;6;324;67.60
1000;75;1000;680;14;320;68.00
1000;76;1000;693;14;307;69.30
1000;77;1000;695;19;305;69.50
1000;78;1000;694;13;306;69.40
1000;79;1000;662;16;338;66.20
1000;80;1000;699;14;301;69.90
1000;81;1000;669;15;331;66.90
1000;82;1000;695;14;305;69.50
1000;83;1000;706;13;294;70.60
1000;84;1000;692;17;308;69.20
1000;85;1000;702;14;298;70.20
1000;86;1000;675;10;325;67.50
1000;87;1000;681;10;319;68.10
1000;88;1000;648;5;352;64.80
1000;89;1000;692;12;308;69.20
1000;90;1000;683;15;317;68.30
1000;91;1000;664;12;336;66.40
1000;92;1000;694;16;306;69.40
1000;93;1000;689;17;311;68.90
1000;94;1000;666;14;334;66.60
1000;95;1000;683;21;317;68.30
1000;96;1000;666;8;334;66.60
1000;97;1000;682;11;318;68.20
1000;98;1000;675;13;325;67.50
1000;99;1000;720;17;280;72.00
1000;100;1000;704;11;296;70.40


==> data/mutationScores/MS_300_csp.csv <==
300;1;300;204;13;96;68.00
300;2;300;189;18;111;63.00
300;3;300;188;12;112;62.67
300;4;300;204;17;96;68.00
300;5;300;192;16;108;64.00
300;6;300;189;15;111;63.00
300;7;300;199;11;101;66.33
300;8;300;199;11;101;66.33
300;9;300;192;18;108;64.00
300;10;300;199;9;101;66.33
300;11;300;197;15;103;65.67
300;12;300;180;14;120;60.00
300;13;300;191;14;109;63.67
300;14;300;193;18;107;64.33
300;15;300;187;19;113;62.33
300;16;300;191;12;109;63.67
300;17;300;195;22;105;65.00
300;18;300;207;19;93;69.00
300;19;300;192;12;108;64.00
300;20;300;200;19;100;66.67
300;21;300;185;20;115;61.67
300;22;300;200;9;100;66.67
300;23;300;198;19;102;66.00
300;24;300;202;15;98;67.33
300;25;300;198;20;102;66.00
300;26;300;192;19;108;64.00
300;27;300;210;30;90;70.00
300;28;300;204;7;96;68.00
300;29;300;194;18;106;64.67
300;30;300;195;12;105;65.00
300;31;300;196;14;104;65.33
300;32;300;208;15;92;69.33
300;33;300;199;12;101;66.33
300;34;300;203;15;97;67.67
300;35;300;204;19;96;68.00
300;36;300;201;13;99;67.00
300;37;300;210;24;90;70.00
300;38;300;213;18;87;71.00
300;39;300;189;13;111;63.00
300;40;300;201;20;99;67.00
300;41;300;187;18;113;62.33
300;42;300;214;16;86;71.33
300;43;300;186;12;114;62.00
300;44;300;191;17;109;63.67
300;45;300;203;15;97;67.67
300;46;300;205;8;95;68.33
300;47;300;192;18;108;64.00
300;48;300;199;16;101;66.33
300;49;300;198;18;102;66.00
300;50;300;201;16;99;67.00
300;51;300;202;19;98;67.33
300;52;300;187;19;113;62.33
300;53;300;198;18;102;66.00
300;54;300;191;14;109;63.67
300;55;300;203;12;97;67.67
300;56;300;207;11;93;69.00
300;57;300;186;16;114;62.00
300;58;300;192;13;108;64.00
300;59;300;198;18;102;66.00
300;60;300;198;19;102;66.00
300;61;300;197;11;103;65.67
300;62;300;202;18;98;67.33
300;63;300;201;18;99;67.00
300;64;300;197;13;103;65.67
300;65;300;197;14;103;65.67
300;66;300;199;12;101;66.33
300;67;300;204;13;96;68.00
300;68;300;210;18;90;70.00
300;69;300;204;18;96;68.00
300;70;300;185;24;115;61.67
300;71;300;200;17;100;66.67
300;72;300;208;9;92;69.33
300;73;300;192;17;108;64.00
300;74;300;201;18;99;67.00
300;75;300;199;10;101;66.33
300;76;300;201;17;99;67.00
300;77;300;191;12;109;63.67
300;78;300;191;12;109;63.67
300;79;300;196;13;104;65.33
300;80;300;197;11;103;65.67
300;81;300;200;25;100;66.67
300;82;300;200;13;100;66.67
300;83;300;184;11;116;61.33
300;84;300;202;21;98;67.33
300;85;300;181;15;119;60.33
300;86;300;190;11;110;63.33
300;87;300;195;14;105;65.00
300;88;300;197;20;103;65.67
300;89;300;197;24;103;65.67
300;90;300;195;17;105;65.00
300;91;300;201;16;99;67.00
300;92;300;204;23;96;68.00
300;93;300;194;14;106;64.67
300;94;300;186;12;114;62.00
300;95;300;205;17;95;68.33
300;96;300;194;16;106;64.67
300;97;300;192;17;108;64.00
300;98;300;196;17;104;65.33
300;99;300;183;12;117;61.00
300;100;300;187;16;113;62.33
800;26;800;500;37;300;62.50


==> data/mutationScores/MS_300_esail.csv <==
300;1;300;209;51;91;69.67
300;2;300;192;51;108;64.00
300;3;300;182;38;118;60.67
300;4;300;198;59;102;66.00
300;5;300;197;40;103;65.67
300;6;300;195;53;105;65.00
300;7;300;185;41;115;61.67
300;8;300;197;37;103;65.67
300;9;300;195;49;105;65.00
300;10;300;186;43;114;62.00
300;11;300;205;46;95;68.33
300;12;300;195;45;105;65.00
300;13;300;186;44;114;62.00
300;14;300;201;47;99;67.00
300;15;300;198;55;102;66.00
300;16;300;212;51;88;70.67
300;17;300;194;53;106;64.67
300;18;300;183;43;117;61.00
300;19;300;179;41;121;59.67
300;20;300;191;51;109;63.67
300;21;300;198;43;102;66.00
300;22;300;200;60;100;66.67
300;23;300;192;36;108;64.00
300;24;300;185;35;115;61.67
300;25;300;187;38;113;62.33
300;26;300;193;41;107;64.33
300;27;300;199;45;101;66.33
300;28;300;197;46;103;65.67
300;29;300;213;53;87;71.00
300;30;300;200;42;100;66.67
300;31;300;192;42;108;64.00
300;32;300;206;53;94;68.67
300;33;300;204;54;96;68.00
300;34;300;203;52;97;67.67
300;35;300;201;52;99;67.00
300;36;300;176;47;124;58.67
300;37;300;190;43;110;63.33
300;38;300;197;52;103;65.67
300;39;300;203;43;97;67.67
300;40;300;199;47;101;66.33
300;41;300;208;49;92;69.33
300;42;300;202;50;98;67.33
300;43;300;198;48;102;66.00
300;44;300;189;48;111;63.00
300;45;300;192;49;108;64.00
300;46;300;195;47;105;65.00
300;47;300;201;49;99;67.00
300;48;300;210;46;90;70.00
300;49;300;199;50;101;66.33
300;50;300;199;55;101;66.33
300;51;300;199;54;101;66.33
300;52;300;208;38;92;69.33
300;53;300;186;38;114;62.00
300;54;300;196;40;104;65.33
300;55;300;185;40;115;61.67
300;56;300;189;52;111;63.00
300;57;300;182;35;118;60.67
300;58;300;197;51;103;65.67
300;59;300;204;49;96;68.00
300;60;300;199;51;101;66.33
300;61;300;199;51;101;66.33
300;62;300;201;52;99;67.00
300;63;300;189;36;111;63.00
300;64;300;198;47;102;66.00
300;65;300;179;36;121;59.67
300;66;300;181;46;119;60.33
300;67;300;197;50;103;65.67
300;68;300;185;43;115;61.67
300;69;300;199;41;101;66.33
300;70;300;197;58;103;65.67
300;71;300;214;42;86;71.33
300;72;300;209;45;91;69.67
300;73;300;180;38;120;60.00
300;74;300;204;49;96;68.00
300;75;300;187;45;113;62.33
300;76;300;195;55;105;65.00
300;77;300;194;38;106;64.67
300;78;300;190;37;110;63.33
300;79;300;202;49;98;67.33
300;80;300;187;45;113;62.33
300;81;300;201;46;99;67.00
300;82;300;196;48;104;65.33
300;83;300;191;46;109;63.67
300;84;300;205;43;95;68.33
300;85;300;186;43;114;62.00
300;86;300;214;47;86;71.33
300;87;300;191;46;109;63.67
300;88;300;197;54;103;65.67
300;89;300;196;49;104;65.33
300;90;300;198;48;102;66.00
300;91;300;201;46;99;67.00
300;92;300;200;50;100;66.67
300;93;300;190;44;110;63.33
300;94;300;189;43;111;63.00
300;95;300;205;61;95;68.33
300;96;300;203;40;97;67.67
300;97;300;195;44;105;65.00
300;98;300;197;55;103;65.67
300;99;300;197;34;103;65.67
300;100;300;200;55;100;66.67
900;56;900;600;145;300;66.67
900;57;900;600;149;300;66.67


==> data/mutationScores/MS_300_libutil.csv <==
300;1;300;214;9;86;71.33
300;2;300;223;17;77;74.33
300;3;300;226;11;74;75.33
300;4;300;205;17;95;68.33
300;5;300;222;14;78;74.00
300;6;300;214;9;86;71.33
300;7;300;204;4;96;68.00
300;8;300;207;10;93;69.00
300;9;300;213;14;87;71.00
300;10;300;210;8;90;70.00
300;11;300;229;16;71;76.33
300;12;300;226;15;74;75.33
300;13;300;213;10;87;71.00
300;14;300;209;10;91;69.67
300;15;300;223;12;77;74.33
300;16;300;216;8;84;72.00
300;17;300;211;10;89;70.33
300;18;300;212;12;88;70.67
300;19;300;215;7;85;71.67
300;20;300;205;10;95;68.33
300;21;300;199;9;101;66.33
300;22;300;202;9;98;67.33
300;23;300;200;12;100;66.67
300;24;300;218;12;82;72.67
300;25;300;205;17;95;68.33
300;26;300;210;11;90;70.00
300;27;300;217;14;83;72.33
300;28;300;214;13;86;71.33
300;29;300;223;10;77;74.33
300;30;300;224;8;76;74.67
300;31;300;213;5;87;71.00
300;32;300;224;8;76;74.67
300;33;300;202;10;98;67.33
300;34;300;212;14;88;70.67
300;35;300;204;11;96;68.00
300;36;300;213;8;87;71.00
300;37;300;217;7;83;72.33
300;38;300;222;9;78;74.00
300;39;300;212;12;88;70.67
300;40;300;203;11;97;67.67
300;41;300;218;7;82;72.67
300;42;300;217;10;83;72.33
300;43;300;202;11;98;67.33
300;44;300;215;11;85;71.67
300;45;300;204;7;96;68.00
300;46;300;214;12;86;71.33
300;47;300;220;7;80;73.33
300;48;300;215;12;85;71.67
300;49;300;221;19;79;73.67
300;50;300;197;7;103;65.67
300;51;300;213;9;87;71.00
300;52;300;203;19;97;67.67
300;53;300;220;12;80;73.33
300;54;300;202;9;98;67.33
300;55;300;217;10;83;72.33
300;56;300;213;11;87;71.00
300;57;300;218;9;82;72.67
300;58;300;215;12;85;71.67
300;59;300;229;12;71;76.33
300;60;300;222;8;78;74.00
300;61;300;217;9;83;72.33
300;62;300;218;10;82;72.67
300;63;300;206;11;94;68.67
300;64;300;219;7;81;73.00
300;65;300;200;7;100;66.67
300;66;300;217;13;83;72.33
300;67;300;233;10;67;77.67
300;68;300;208;6;92;69.33
300;69;300;196;7;104;65.33
300;70;300;226;11;74;75.33
300;71;300;224;10;76;74.67
300;72;300;204;10;96;68.00
300;73;300;205;15;95;68.33
300;74;300;217;9;83;72.33
300;75;300;201;10;99;67.00
300;76;300;212;15;88;70.67
300;77;300;223;14;77;74.33
300;78;300;216;13;84;72.00
300;79;300;203;12;97;67.67
300;80;300;198;13;102;66.00
300;81;300;206;10;94;68.67
300;82;300;212;10;88;70.67
300;83;300;197;18;103;65.67
300;84;300;207;6;93;69.00
300;85;300;217;7;83;72.33
300;86;300;218;21;82;72.67
300;87;300;229;15;71;76.33
300;88;300;218;11;82;72.67
300;89;300;207;10;93;69.00
300;90;300;215;12;85;71.67
300;91;300;218;14;82;72.67
300;92;300;225;6;75;75.00
300;93;300;210;7;90;70.00
300;94;300;203;12;97;67.67
300;95;300;228;14;72;76.00
300;96;300;216;16;84;72.00
300;97;300;212;8;88;70.67
300;98;300;207;12;93;69.00
300;99;300;215;14;85;71.67
300;100;300;216;12;84;72.00
400;1;400;300;16;100;75.00
400;33;400;300;8;100;75.00
400;53;400;300;19;100;75.00
400;83;400;300;19;100;75.00
400;89;400;300;17;100;75.00
1000;21;1000;700;34;300;70.00
1000;56;1000;700;34;300;70.00
1000;90;1000;700;42;300;70.00


==> data/mutationScores/MS_300_mlfs.csv <==
300;1;300;242;5;58;80.67
300;2;300;247;3;53;82.33
300;3;300;257;7;43;85.67
300;4;300;243;3;57;81.00
300;5;300;252;6;48;84.00
300;6;300;245;1;55;81.67
300;7;300;246;3;54;82.00
300;8;300;243;5;57;81.00
300;9;300;244;3;56;81.33
300;10;300;248;2;52;82.67
300;11;300;244;2;56;81.33
300;12;300;252;2;48;84.00
300;13;300;244;7;56;81.33
300;14;300;244;6;56;81.33
300;15;300;246;1;54;82.00
300;16;300;251;4;49;83.67
300;17;300;254;3;46;84.67
300;18;300;233;1;67;77.67
300;19;300;248;1;52;82.67
300;20;300;255;4;45;85.00
300;21;300;242;2;58;80.67
300;22;300;243;4;57;81.00
300;23;300;267;1;33;89.00
300;24;300;251;1;49;83.67
300;25;300;241;3;59;80.33
300;26;300;247;0;53;82.33
300;27;300;241;2;59;80.33
300;28;300;240;4;60;80.00
300;29;300;247;4;53;82.33
300;30;300;254;3;46;84.67
300;31;300;255;3;45;85.00
300;32;300;249;0;51;83.00
300;33;300;241;2;59;80.33
300;34;300;249;4;51;83.00
300;35;300;241;5;59;80.33
300;36;300;238;2;62;79.33
300;37;300;248;5;52;82.67
300;38;300;241;1;59;80.33
300;39;300;241;2;59;80.33
300;40;300;252;1;48;84.00
300;41;300;253;5;47;84.33
300;42;300;248;3;52;82.67
300;43;300;246;2;54;82.00
300;44;300;247;3;53;82.33
300;45;300;243;4;57;81.00
300;46;300;230;2;70;76.67
300;47;300;249;3;51;83.00
300;48;300;261;4;39;87.00
300;49;300;244;3;56;81.33
300;50;300;227;7;73;75.67
300;51;300;242;2;58;80.67
300;52;300;250;0;50;83.33
300;53;300;241;0;59;80.33
300;54;300;244;7;56;81.33
300;55;300;251;3;49;83.67
300;56;300;243;1;57;81.00
300;57;300;240;5;60;80.00
300;58;300;245;2;55;81.67
300;59;300;239;2;61;79.67
300;60;300;258;2;42;86.00
300;61;300;256;1;44;85.33
300;62;300;253;4;47;84.33
300;63;300;244;1;56;81.33
300;64;300;257;3;43;85.67
300;65;300;237;2;63;79.00
300;66;300;256;1;44;85.33
300;67;300;254;7;46;84.67
300;68;300;245;1;55;81.67
300;69;300;240;2;60;80.00
300;70;300;241;6;59;80.33
300;71;300;251;2;49;83.67
300;72;300;249;1;51;83.00
300;73;300;252;2;48;84.00
300;74;300;251;0;49;83.67
300;75;300;252;6;48;84.00
300;76;300;244;3;56;81.33
300;77;300;248;5;52;82.67
300;78;300;239;4;61;79.67
300;79;300;254;2;46;84.67
300;80;300;236;1;64;78.67
300;81;300;243;4;57;81.00
300;82;300;240;2;60;80.00
300;83;300;247;4;53;82.33
300;84;300;250;3;50;83.33
300;85;300;242;5;58;80.67
300;86;300;239;2;61;79.67
300;87;300;235;4;65;78.33
300;88;300;240;4;60;80.00
300;89;300;255;3;45;85.00
300;90;300;248;3;52;82.67
300;91;300;243;2;57;81.00
300;92;300;240;2;60;80.00
300;93;300;244;3;56;81.33
300;94;300;245;1;55;81.67
300;95;300;255;4;45;85.00
300;96;300;248;4;52;82.67
300;97;300;244;4;56;81.33
300;98;300;239;4;61;79.67
300;99;300;239;4;61;79.67
300;100;300;245;4;55;81.67


==> data/mutationScores/MS_300_param.csv <==
300;1;300;205;5;95;68.33
300;2;300;207;2;93;69.00
300;3;300;200;6;100;66.67
300;4;300;206;8;94;68.67
300;5;300;206;8;94;68.67
300;6;300;218;3;82;72.67
300;7;300;194;4;106;64.67
300;8;300;212;7;88;70.67
300;9;300;235;4;65;78.33
300;10;300;201;4;99;67.00
300;11;300;199;1;101;66.33
300;12;300;208;4;92;69.33
300;13;300;203;6;97;67.67
300;14;300;207;4;93;69.00
300;15;300;222;2;78;74.00
300;16;300;206;3;94;68.67
300;17;300;210;6;90;70.00
300;18;300;213;1;87;71.00
300;19;300;206;1;94;68.67
300;20;300;196;4;104;65.33
300;21;300;194;6;106;64.67
300;22;300;198;4;102;66.00
300;23;300;208;5;92;69.33
300;24;300;200;3;100;66.67
300;25;300;199;2;101;66.33
300;26;300;211;2;89;70.33
300;27;300;215;5;85;71.67
300;28;300;190;4;110;63.33
300;29;300;206;5;94;68.67
300;30;300;207;4;93;69.00
300;31;300;203;3;97;67.67
300;32;300;224;8;76;74.67
300;33;300;222;4;78;74.00
300;34;300;199;7;101;66.33
300;35;300;210;2;90;70.00
300;36;300;210;4;90;70.00
300;37;300;215;5;85;71.67
300;38;300;203;3;97;67.67
300;39;300;213;5;87;71.00
300;40;300;205;2;95;68.33
300;41;300;195;4;105;65.00
300;42;300;188;4;112;62.67
300;43;300;215;2;85;71.67
300;44;300;211;2;89;70.33
300;45;300;199;6;101;66.33
300;46;300;208;1;92;69.33
300;47;300;211;5;89;70.33
300;48;300;218;7;82;72.67
300;49;300;213;4;87;71.00
300;50;300;220;1;80;73.33
300;51;300;195;4;105;65.00
300;52;300;214;4;86;71.33
300;53;300;212;1;88;70.67
300;54;300;225;5;75;75.00
300;55;300;196;4;104;65.33
300;56;300;204;2;96;68.00
300;57;300;203;4;97;67.67
300;58;300;216;3;84;72.00
300;59;300;207;6;93;69.00
300;60;300;207;6;93;69.00
300;61;300;196;5;104;65.33
300;62;300;206;2;94;68.67
300;63;300;203;6;97;67.67
300;64;300;201;4;99;67.00
300;65;300;198;6;102;66.00
300;66;300;214;5;86;71.33
300;67;300;225;5;75;75.00
300;68;300;204;4;96;68.00
300;69;300;200;4;100;66.67
300;70;300;214;3;86;71.33
300;71;300;212;2;88;70.67
300;72;300;212;7;88;70.67
300;73;300;203;6;97;67.67
300;74;300;195;2;105;65.00
300;75;300;213;3;87;71.00
300;76;300;210;0;90;70.00
300;77;300;222;9;78;74.00
300;78;300;219;4;81;73.00
300;79;300;197;4;103;65.67
300;80;300;219;4;81;73.00
300;81;300;207;5;93;69.00
300;82;300;212;8;88;70.67
300;83;300;232;2;68;77.33
300;84;300;202;3;98;67.33
300;85;300;220;5;80;73.33
300;86;300;192;0;108;64.00
300;87;300;208;4;92;69.33
300;88;300;213;3;87;71.00
300;89;300;207;5;93;69.00
300;90;300;220;1;80;73.33
300;91;300;210;2;90;70.00
300;92;300;200;6;100;66.67
300;93;300;211;3;89;70.33
300;94;300;210;4;90;70.00
300;95;300;217;3;83;72.33
300;96;300;205;4;95;68.33
300;97;300;202;1;98;67.33
300;98;300;208;4;92;69.33
300;99;300;201;5;99;67.00
300;100;300;211;4;89;70.33
1000;11;1000;700;8;300;70.00
1000;52;1000;700;15;300;70.00
1000;61;1000;700;13;300;70.00


==> data/mutationScores/MS_400_csp.csv <==
400;1;400;278;20;122;69.50
400;2;400;254;19;146;63.50
400;3;400;280;23;120;70.00
400;4;400;270;28;130;67.50
400;5;400;288;28;112;72.00
400;6;400;261;28;139;65.25
400;7;400;270;20;130;67.50
400;8;400;265;24;135;66.25
400;9;400;274;14;126;68.50
400;10;400;265;27;135;66.25
400;11;400;267;17;133;66.75
400;12;400;253;26;147;63.25
400;13;400;259;17;141;64.75
400;14;400;257;22;143;64.25
400;15;400;258;23;142;64.50
400;16;400;249;25;151;62.25
400;17;400;263;20;137;65.75
400;18;400;256;29;144;64.00
400;19;400;260;19;140;65.00
400;20;400;258;24;142;64.50
400;21;400;267;23;133;66.75
400;22;400;257;13;143;64.25
400;23;400;285;29;115;71.25
400;24;400;256;25;144;64.00
400;25;400;264;19;136;66.00
400;26;400;257;20;143;64.25
400;27;400;286;21;114;71.50
400;28;400;252;15;148;63.00
400;29;400;250;24;150;62.50
400;30;400;256;23;144;64.00
400;31;400;263;22;137;65.75
400;32;400;238;21;162;59.50
400;33;400;260;25;140;65.00
400;34;400;259;22;141;64.75
400;35;400;275;19;125;68.75
400;36;400;260;22;140;65.00
400;37;400;249;24;151;62.25
400;38;400;260;17;140;65.00
400;39;400;256;17;144;64.00
400;40;400;256;24;144;64.00
400;41;400;249;21;151;62.25
400;42;400;274;24;126;68.50
400;43;400;275;16;125;68.75
400;44;400;269;20;131;67.25
400;45;400;261;20;139;65.25
400;46;400;261;19;139;65.25
400;47;400;257;20;143;64.25
400;48;400;271;26;129;67.75
400;49;400;265;24;135;66.25
400;50;400;268;31;132;67.00
400;51;400;254;17;146;63.50
400;52;400;261;29;139;65.25
400;53;400;253;17;147;63.25
400;54;400;263;32;137;65.75
400;55;400;254;28;146;63.50
400;56;400;274;21;126;68.50
400;57;400;259;18;141;64.75
400;58;400;260;17;140;65.00
400;59;400;261;17;139;65.25
400;60;400;284;24;116;71.00
400;61;400;267;23;133;66.75
400;62;400;272;29;128;68.00
400;63;400;271;20;129;67.75
400;64;400;266;14;134;66.50
400;65;400;261;11;139;65.25
400;66;400;259;18;141;64.75
400;67;400;252;26;148;63.00
400;68;400;253;18;147;63.25
400;69;400;249;16;151;62.25
400;70;400;275;20;125;68.75
400;71;400;276;29;124;69.00
400;72;400;261;38;139;65.25
400;73;400;264;28;136;66.00
400;74;400;270;25;130;67.50
400;75;400;270;25;130;67.50
400;76;400;260;28;140;65.00
400;77;400;246;25;154;61.50
400;78;400;270;19;130;67.50
400;79;400;278;21;122;69.50
400;80;400;268;22;132;67.00
400;81;400;273;21;127;68.25
400;82;400;260;17;140;65.00
400;83;400;260;17;140;65.00
400;84;400;258;28;142;64.50
400;85;400;251;19;149;62.75
400;86;400;271;22;129;67.75
400;87;400;240;21;160;60.00
400;88;400;266;16;134;66.50
400;89;400;260;21;140;65.00
400;90;400;270;23;130;67.50
400;91;400;277;16;123;69.25
400;92;400;259;21;141;64.75
400;93;400;281;27;119;70.25
400;94;400;246;15;154;61.50
400;95;400;256;19;144;64.00
400;96;400;259;23;141;64.75
400;97;400;256;25;144;64.00
400;98;400;272;22;128;68.00
400;99;400;252;16;148;63.00
400;100;400;264;14;136;66.00
600;11;600;400;28;200;66.67
600;19;600;400;34;200;66.67
600;43;600;400;30;200;66.67
600;63;600;400;27;200;66.67
600;64;600;400;22;200;66.67


==> data/mutationScores/MS_400_esail.csv <==
400;1;400;261;63;139;65.25
400;2;400;269;62;131;67.25
400;3;400;264;60;136;66.00
400;4;400;261;74;139;65.25
400;5;400;279;65;121;69.75
400;6;400;256;60;144;64.00
400;7;400;263;63;137;65.75
400;8;400;261;73;139;65.25
400;9;400;254;49;146;63.50
400;10;400;265;66;135;66.25
400;11;400;273;53;127;68.25
400;12;400;250;53;150;62.50
400;13;400;245;81;155;61.25
400;14;400;256;64;144;64.00
400;15;400;246;61;154;61.50
400;16;400;260;67;140;65.00
400;17;400;269;63;131;67.25
400;18;400;261;56;139;65.25
400;19;400;275;64;125;68.75
400;20;400;256;64;144;64.00
400;21;400;269;60;131;67.25
400;22;400;280;72;120;70.00
400;23;400;263;56;137;65.75
400;24;400;262;73;138;65.50
400;25;400;264;60;136;66.00
400;26;400;282;59;118;70.50
400;27;400;263;59;137;65.75
400;28;400;259;57;141;64.75
400;29;400;261;71;139;65.25
400;30;400;262;59;138;65.50
400;31;400;264;77;136;66.00
400;32;400;258;69;142;64.50
400;33;400;267;54;133;66.75
400;34;400;264;66;136;66.00
400;35;400;275;78;125;68.75
400;36;400;271;60;129;67.75
400;37;400;252;62;148;63.00
400;38;400;258;72;142;64.50
400;39;400;260;71;140;65.00
400;40;400;262;60;138;65.50
400;41;400;268;68;132;67.00
400;42;400;256;69;144;64.00
400;43;400;272;63;128;68.00
400;44;400;261;62;139;65.25
400;45;400;254;61;146;63.50
400;46;400;264;69;136;66.00
400;47;400;253;66;147;63.25
400;48;400;258;57;142;64.50
400;49;400;268;59;132;67.00
400;50;400;270;65;130;67.50
400;51;400;263;74;137;65.75
400;52;400;256;65;144;64.00
400;53;400;255;61;145;63.75
400;54;400;262;63;138;65.50
400;55;400;246;54;154;61.50
400;56;400;256;53;144;64.00
400;57;400;266;75;134;66.50
400;58;400;247;54;153;61.75
400;59;400;258;62;142;64.50
400;60;400;256;61;144;64.00
400;61;400;262;66;138;65.50
400;62;400;259;59;141;64.75
400;63;400;264;61;136;66.00
400;64;400;250;53;150;62.50
400;65;400;257;60;143;64.25
400;66;400;262;54;138;65.50
400;67;400;259;62;141;64.75
400;68;400;275;65;125;68.75
400;69;400;258;75;142;64.50
400;70;400;260;60;140;65.00
400;71;400;260;59;140;65.00
400;72;400;259;62;141;64.75
400;73;400;248;61;152;62.00
400;74;400;266;61;134;66.50
400;75;400;259;70;141;64.75
400;76;400;273;61;127;68.25
400;77;400;254;51;146;63.50
400;78;400;268;67;132;67.00
400;79;400;264;66;136;66.00
400;80;400;257;55;143;64.25
400;81;400;250;64;150;62.50
400;82;400;271;69;129;67.75
400;83;400;259;60;141;64.75
400;84;400;267;66;133;66.75
400;85;400;249;71;151;62.25
400;86;400;264;71;136;66.00
400;87;400;263;69;137;65.75
400;88;400;255;60;145;63.75
400;89;400;252;65;148;63.00
400;90;400;269;76;131;67.25
400;91;400;260;65;140;65.00
400;92;400;272;75;128;68.00
400;93;400;282;73;118;70.50
400;94;400;245;61;155;61.25
400;95;400;257;65;143;64.25
400;96;400;260;63;140;65.00
400;97;400;274;61;126;68.50
400;98;400;251;56;149;62.75
400;99;400;262;73;138;65.50
400;100;400;268;65;132;67.00
600;44;600;400;96;200;66.67


==> data/mutationScores/MS_400_libutil.csv <==
400;1;400;300;16;100;75.00
400;2;400;285;18;115;71.25
400;3;400;289;13;111;72.25
400;4;400;289;13;111;72.25
400;5;400;280;9;120;70.00
400;6;400;285;13;115;71.25
400;7;400;280;11;120;70.00
400;8;400;289;14;111;72.25
400;9;400;275;14;125;68.75
400;10;400;305;24;95;76.25
400;11;400;289;17;111;72.25
400;12;400;287;13;113;71.75
400;13;400;284;9;116;71.00
400;14;400;289;16;111;72.25
400;15;400;286;21;114;71.50
400;16;400;294;14;106;73.50
400;17;400;262;5;138;65.50
400;18;400;265;10;135;66.25
400;19;400;298;8;102;74.50
400;20;400;280;8;120;70.00
400;21;400;273;18;127;68.25
400;22;400;281;17;119;70.25
400;23;400;298;22;102;74.50
400;24;400;297;17;103;74.25
400;25;400;287;17;113;71.75
400;26;400;282;20;118;70.50
400;27;400;291;18;109;72.75
400;28;400;268;17;132;67.00
400;29;400;283;14;117;70.75
400;30;400;294;30;106;73.50
400;31;400;279;20;121;69.75
400;32;400;279;13;121;69.75
400;33;400;300;8;100;75.00
400;34;400;277;11;123;69.25
400;35;400;275;15;125;68.75
400;36;400;282;19;118;70.50
400;37;400;290;14;110;72.50
400;38;400;273;12;127;68.25
400;39;400;280;17;120;70.00
400;40;400;276;15;124;69.00
400;41;400;284;18;116;71.00
400;42;400;281;12;119;70.25
400;43;400;279;15;121;69.75
400;44;400;302;14;98;75.50
400;45;400;295;16;105;73.75
400;46;400;282;12;118;70.50
400;47;400;295;16;105;73.75
400;48;400;294;11;106;73.50
400;49;400;284;13;116;71.00
400;50;400;282;15;118;70.50
400;51;400;282;12;118;70.50
400;52;400;279;17;121;69.75
400;53;400;300;19;100;75.00
400;54;400;303;12;97;75.75
400;55;400;291;10;109;72.75
400;56;400;289;16;111;72.25
400;57;400;280;16;120;70.00
400;58;400;267;15;133;66.75
400;59;400;274;9;126;68.50
400;60;400;290;11;110;72.50
400;61;400;287;15;113;71.75
400;62;400;287;10;113;71.75
400;63;400;282;9;118;70.50
400;64;400;296;11;104;74.00
400;65;400;279;12;121;69.75
400;66;400;269;19;131;67.25
400;67;400;286;19;114;71.50
400;68;400;293;14;107;73.25
400;69;400;288;13;112;72.00
400;70;400;286;17;114;71.50
400;71;400;273;18;127;68.25
400;72;400;267;17;133;66.75
400;73;400;287;18;113;71.75
400;74;400;271;13;129;67.75
400;75;400;291;15;109;72.75
400;76;400;296;13;104;74.00
400;77;400;274;10;126;68.50
400;78;400;281;11;119;70.25
400;79;400;292;13;108;73.00
400;80;400;295;13;105;73.75
400;81;400;281;20;119;70.25
400;82;400;293;16;107;73.25
400;83;400;300;19;100;75.00
400;84;400;289;13;111;72.25
400;85;400;280;11;120;70.00
400;86;400;277;12;123;69.25
400;87;400;271;12;129;67.75
400;88;400;290;10;110;72.50
400;89;400;300;17;100;75.00
400;90;400;292;14;108;73.00
400;91;400;294;14;106;73.50
400;92;400;288;12;112;72.00
400;93;400;270;8;130;67.50
400;94;400;282;28;118;70.50
400;95;400;284;19;116;71.00
400;96;400;284;14;116;71.00
400;97;400;277;16;123;69.25
400;98;400;277;15;123;69.25
400;99;400;279;13;121;69.75
400;100;400;297;16;103;74.25


==> data/mutationScores/MS_400_mlfs.csv <==
400;1;400;335;6;65;83.75
400;2;400;324;4;76;81.00
400;3;400;327;9;73;81.75
400;4;400;320;0;80;80.00
400;5;400;340;4;60;85.00
400;6;400;317;4;83;79.25
400;7;400;320;6;80;80.00
400;8;400;334;6;66;83.50
400;9;400;320;3;80;80.00
400;10;400;317;6;83;79.25
400;11;400;328;1;72;82.00
400;12;400;317;3;83;79.25
400;13;400;303;4;97;75.75
400;14;400;326;7;74;81.50
400;15;400;323;2;77;80.75
400;16;400;330;5;70;82.50
400;17;400;318;2;82;79.50
400;18;400;316;4;84;79.00
400;19;400;332;4;68;83.00
400;20;400;331;5;69;82.75
400;21;400;327;2;73;81.75
400;22;400;325;2;75;81.25
400;23;400;325;3;75;81.25
400;24;400;328;4;72;82.00
400;25;400;335;2;65;83.75
400;26;400;326;2;74;81.50
400;27;400;332;8;68;83.00
400;28;400;335;2;65;83.75
400;29;400;337;2;63;84.25
400;30;400;328;7;72;82.00
400;31;400;328;4;72;82.00
400;32;400;313;1;87;78.25
400;33;400;322;7;78;80.50
400;34;400;336;4;64;84.00
400;35;400;320;5;80;80.00
400;36;400;325;4;75;81.25
400;37;400;343;2;57;85.75
400;38;400;320;3;80;80.00
400;39;400;329;6;71;82.25
400;40;400;329;6;71;82.25
400;41;400;336;8;64;84.00
400;42;400;325;0;75;81.25
400;43;400;327;4;73;81.75
400;44;400;332;6;68;83.00
400;45;400;326;9;74;81.50
400;46;400;329;4;71;82.25
400;47;400;318;1;82;79.50
400;48;400;332;3;68;83.00
400;49;400;323;2;77;80.75
400;50;400;312;8;88;78.00
400;51;400;325;6;75;81.25
400;52;400;325;5;75;81.25
400;53;400;321;2;79;80.25
400;54;400;320;8;80;80.00
400;55;400;346;6;54;86.50
400;56;400;327;4;73;81.75
400;57;400;330;9;70;82.50
400;58;400;327;3;73;81.75
400;59;400;334;4;66;83.50
400;60;400;321;4;79;80.25
400;61;400;329;2;71;82.25
400;62;400;324;4;76;81.00
400;63;400;325;6;75;81.25
400;64;400;321;5;79;80.25
400;65;400;317;9;83;79.25
400;66;400;332;6;68;83.00
400;67;400;335;4;65;83.75
400;68;400;332;1;68;83.00
400;69;400;333;4;67;83.25
400;70;400;315;7;85;78.75
400;71;400;346;3;54;86.50
400;72;400;314;11;86;78.50
400;73;400;337;5;63;84.25
400;74;400;318;7;82;79.50
400;75;400;321;3;79;80.25
400;76;400;337;7;63;84.25
400;77;400;323;4;77;80.75
400;78;400;334;1;66;83.50
400;79;400;330;5;70;82.50
400;80;400;327;3;73;81.75
400;81;400;329;6;71;82.25
400;82;400;335;8;65;83.75
400;83;400;325;7;75;81.25
400;84;400;320;6;80;80.00
400;85;400;336;3;64;84.00
400;86;400;325;6;75;81.25
400;87;400;317;2;83;79.25
400;88;400;326;4;74;81.50
400;89;400;323;5;77;80.75
400;90;400;312;3;88;78.00
400;91;400;331;5;69;82.75
400;92;400;328;5;72;82.00
400;93;400;336;4;64;84.00
400;94;400;338;6;62;84.50
400;95;400;332;7;68;83.00
400;96;400;326;4;74;81.50
400;97;400;331;3;69;82.75
400;98;400;331;5;69;82.75
400;99;400;304;6;96;76.00
400;100;400;335;5;65;83.75
500;61;500;400;6;100;80.00
500;82;500;400;6;100;80.00


==> data/mutationScores/MS_400_param.csv <==
400;1;400;279;6;121;69.75
400;2;400;277;5;123;69.25
400;3;400;275;6;125;68.75
400;4;400;271;3;129;67.75
400;5;400;277;7;123;69.25
400;6;400;275;6;125;68.75
400;7;400;282;3;118;70.50
400;8;400;274;0;126;68.50
400;9;400;262;1;138;65.50
400;10;400;279;5;121;69.75
400;11;400;280;4;120;70.00
400;12;400;278;3;122;69.50
400;13;400;283;6;117;70.75
400;14;400;273;5;127;68.25
400;15;400;282;2;118;70.50
400;16;400;282;6;118;70.50
400;17;400;261;4;139;65.25
400;18;400;296;8;104;74.00
400;19;400;280;4;120;70.00
400;20;400;270;5;130;67.50
400;21;400;257;9;143;64.25
400;22;400;270;6;130;67.50
400;23;400;270;5;130;67.50
400;24;400;291;7;109;72.75
400;25;400;273;4;127;68.25
400;26;400;265;6;135;66.25
400;27;400;271;3;129;67.75
400;28;400;258;8;142;64.50
400;29;400;270;2;130;67.50
400;30;400;267;7;133;66.75
400;31;400;271;4;129;67.75
400;32;400;267;4;133;66.75
400;33;400;290;9;110;72.50
400;34;400;262;6;138;65.50
400;35;400;268;1;132;67.00
400;36;400;261;5;139;65.25
400;37;400;280;10;120;70.00
400;38;400;273;1;127;68.25
400;39;400;271;10;129;67.75
400;40;400;278;1;122;69.50
400;41;400;269;4;131;67.25
400;42;400;270;4;130;67.50
400;43;400;275;5;125;68.75
400;44;400;287;2;113;71.75
400;45;400;266;6;134;66.50
400;46;400;285;5;115;71.25
400;47;400;268;9;132;67.00
400;48;400;270;5;130;67.50
400;49;400;276;6;124;69.00
400;50;400;282;4;118;70.50
400;51;400;267;7;133;66.75
400;52;400;270;4;130;67.50
400;53;400;273;4;127;68.25
400;54;400;283;3;117;70.75
400;55;400;263;6;137;65.75
400;56;400;285;6;115;71.25
400;57;400;271;7;129;67.75
400;58;400;272;4;128;68.00
400;59;400;266;7;134;66.50
400;60;400;280;6;120;70.00
400;61;400;278;9;122;69.50
400;62;400;296;6;104;74.00
400;63;400;277;4;123;69.25
400;64;400;281;6;119;70.25
400;65;400;279;7;121;69.75
400;66;400;283;7;117;70.75
400;67;400;282;8;118;70.50
400;68;400;287;5;113;71.75
400;69;400;273;3;127;68.25
400;70;400;281;6;119;70.25
400;71;400;273;6;127;68.25
400;72;400;268;7;132;67.00
400;73;400;290;4;110;72.50
400;74;400;274;5;126;68.50
400;75;400;276;4;124;69.00
400;76;400;278;4;122;69.50
400;77;400;292;5;108;73.00
400;78;400;261;1;139;65.25
400;79;400;272;1;128;68.00
400;80;400;274;3;126;68.50
400;81;400;278;7;122;69.50
400;82;400;295;6;105;73.75
400;83;400;292;5;108;73.00
400;84;400;277;3;123;69.25
400;85;400;282;2;118;70.50
400;86;400;279;7;121;69.75
400;87;400;281;7;119;70.25
400;88;400;270;4;130;67.50
400;89;400;253;3;147;63.25
400;90;400;282;6;118;70.50
400;91;400;286;7;114;71.50
400;92;400;280;3;120;70.00
400;93;400;290;5;110;72.50
400;94;400;262;7;138;65.50
400;95;400;269;7;131;67.25
400;96;400;275;8;125;68.75
400;97;400;275;8;125;68.75
400;98;400;279;6;121;69.75
400;99;400;275;8;125;68.75
400;100;400;276;1;124;69.00
600;3;600;400;9;200;66.67

